Topologically Faithful Multi-class Segmentation in Medical Images

Topological accuracy in medical image segmentation is a highly important property for downstream applications such as network analysis and flow modeling in vessels or cell counting. Recently, significant methodological advancements have brought well-founded concepts from algebraic topology to binary segmentation. However, these approaches have been underexplored in multi-class segmentation scenarios, where topological errors are common. We propose a general loss function for topologically faithful multi-class segmentation extending the recent Betti matching concept, which is based on induced matchings of persistence barcodes. We project the N-class segmentation problem to N single-class segmentation tasks, which allows us to use 1-parameter persistent homology, making training of neural networks computationally feasible. We validate our method on a comprehensive set of four medical datasets with highly variant topological characteristics. Our loss formulation significantly enhances topological correctness in cardiac, cell, artery-vein, and Circle of Willis segmentation.

==> tables/abl_weight.csv <==
weight_matched,bm_loss,dice
1.0,28.299999237060547,0.8231792449951172
0.9,32.375,0.8148589134216309
0.8,32.162498474121094,0.8139742612838745
0.7,28.825000762939453,0.8213123083114624
0.6,31.1875,0.8148845434188843
0.5,29.375,0.8138279914855957
0.4,28.274999618530273,0.8269537091255188
0.3,27.924999237060547,0.8074499368667603
0.2,24.262500762939453,0.811928927898407
0.1,21.799999237060547,0.8181256055831909
0.0,19.4375,0.8278903961181641

==> tables/abl_weight2.csv <==
weight_matched,bm_loss,dice
1.0,0.07548534125089645,0.8655416965484619
0.9,0.06949607282876968,0.8755084276199341
0.8,0.07940933853387833,0.8663612604141235
0.7,0.08168113231658936,0.8657206296920776
0.6,0.07982239127159119,0.865281343460083
0.5,0.06722428649663925,0.8677625060081482
0.4,0.06299050152301788,0.8713396787643433
0.3,0.061544813215732574,0.8702380061149597
0.2,0.08653448522090912,0.86887526512146
0.1,0.10057827830314636,0.8755216002464294
0.0,0.07909955084323883,0.861217737197876
